QTFlow: Quantitative Timing-Sensitive Information Flow for Security-Aware Hardware Design on RTL

In contemporary Electronic Design Automation (EDA) tools, security often takes a backseat to the primary goals of power, performance, and area optimization. Commonly, the security analysis is conducted by hand, leading to vulnerabilities in the design remaining unnoticed. Security-aware EDA tools assist the designer in the identification and removal of security threats while keeping performance and area in mind. Cutting-edge methods employ information flow analysis to identify inadvertent information leaks in design structures. Current information leakage detection methods use quantitative information flow analysis to quantify the leaks. However, handling sequential circuits poses challenges for state-of-the-art techniques due to their time-agnostic nature, overlooking timing channels, and introducing false positives. To address this, we introduce QTFlow, a timing-sensitive framework for quantifying hardware information leakages during the design phase. Illustrating its effectiveness on open-source benchmarks, QTFlow autonomously identifies timing channels and diminishes all false positives arising from time-agnostic analysis when contrasted with current state-of-the-art techniques.

==> data/RSA-T100_m5_b2.txt <==
0 	 0.5002876207029581
 1 	 0.611572342554529
 2 	 0.5846427421088705
 3 	 0.5641671437691494
 4 	 0.5486452041669089
 5 	 0.5368785134994523
 6 	 0.527958580101578
 7 	 0.521196686494845
 8 	 0.5160707316319945
 9 	 0.5121849259070275
 10  0.5092392340043469
 11  0.5070062093212307
 12  0.5053134324786649
 13  0.5040301983953821
 14  0.5030574241614241
 15  0.5023199985288502
 16  0.5017609823221485
 17  0.5013372119713913
 18  0.5010159667052996
 19  0.5007724420680271
 20  0.5005878346816798
 21  0.500447890372664
 22  0.5003679797473569
 23  0.5003679797473569
 24  0.5003679797473569
 25  0.5003679797473579
 26  0.5003679797473886
 27  0.5003679797492226
 28  0.5003679797797902
 29  0.5003679807852222
 30  0.500368012959043
 31  0.5003690425213114
 32  0.02271041710529985
 33  0.005655370652378519
 34  0.0014134749737483212
 35  0.00035334129321113985
 36  0
 37  0
 38  0
 39  0
 40  0
 41  0
 42  0
 43  0
 44  0
 45  0
 46  0
 47  0
 48  0
 49  0
 50  0
 51  0
 52  0
 53  0
 54  0
 55  0
 56  0
 57  0
 58  0
 59  0
 60  0
 61  0
 62  0
 63  0



==> data/RSA-T100_m5_b2_timing.txt <==
0 	 0.5000035963576512
 1 	 0.5003816778946296
 2 	 0.5003725586814373
 3 	 0.5003684593103108
 4 	 0.5003679797530833
 5 	 0.5003679797539154
 6 	 0.5003679797543344
 7 	 0.5003679797545376
 8 	 0.5003679797546343
 9 	 0.5003679797546801
 10  0.5003679797547015
 11  0.5003679797547117
 12  0.5003679797547164
 13  0.5003679797547185
 14  0.5003679797547196
 15  0.5003679797547201
 16  0.5003679797547202
 17  0.5003679797547205
 18  0.5003679797547206
 19  0.5003679797547206
 20  0.5003679797547206
 21  0.5003679797547206
 22  0.5003679797547205
 23  0.5003679797547205
 24  0.5003679797547205
 25  0.5003679797547211
 26  0.5003679797547522
 27  0.5003679797557341
 28  0.5003679797871539
 29  0.5003679807925858
 30  0.5003680129664067
 31  0.5003690425286751
 32  0
 33  0
 34  0
 35  0
 36  0
 37  0
 38  0
 39  0
 40  0
 41  0
 42  0
 43  0
 44  0
 45  0
 46  0
 47  0
 48  0
 49  0
 50  0
 51  0
 52  0
 53  0
 54  0
 55  0
 56  0
 57  0
 58  0
 59  0
 60  0
 61  0
 62  0
 63  0

==> data/RSA-T300_m5_b2.txt <==
0 	 0.5002876207029584
 1 	 0.6115723434365181
 2 	 0.584642742777953
 3 	 0.5641671442763572
 4 	 0.548645204551405
 5 	 0.5368785137909251
 6 	 0.5279585803225334
 7 	 0.5211966866623434
 8 	 0.5160707317589692
 9 	 0.5121849260032825
 10  0.5092393565635996
 11  0.5070062093765448
 12  0.5053134325205966
 13  0.5040301984271689
 14  0.5030574241855207
 15  0.5023199985471171
 16  0.5017609823359959
 17  0.5013372119818884
 18  0.5010159667132571
 19  0.5007724420740592
 20  0.5005878346862528
 21  0.5004478903761306
 22  0.5003679797473569
 23  0.5003679797473568
 24  0.5003679797473569
 25  0.500367979747357
 26  0.5003679797473886
 27  0.5003679797483704
 28  0.5003679797797902
 29  0.5003679807852222
 30  0.500368012959043
 31  0.5003690425213114
 32  0.02271041714582421
 33  0.00565537066242401
 34  0.0014134749762594733
 35  0.0003533412938389004
 36  8.833144404913616e-05
 37  2.208235749038922e-05
 38  5.520542106858518e-06
 39  1.3801305151295621e-06
 40  3.450323872653574e-07
 41  8.625846883405043e-08
 42  2.156506572027673e-08
 43  5.391111945609228e-09
 44  1.3477778170511467e-09
 45  3.3694443314926355e-10
 46  8.423610565503452e-11
 47  2.1059026085585363e-11
 48  5.2647564804821975e-12
 49  1.3161891150196919e-12
 50  3.290472781189886e-13
 51  8.2261819450464e-14
 52  2.0565454852731624e-14
 53  5.141363711950607e-15
 54  1.2853409278340194e-15
 55  3.213352319393512e-16
 56  8.033380798244986e-17
 57  2.008345199531477e-17
 58  5.020862998791579e-18
 59  1.2552157496932674e-18
 60  3.138039374227399e-19
 61  7.828405247076137e-20
 62  2.2069714405332072e-20
 63  1.0545441375237251e-20



==> data/RSA-T300_m5_b2_timing.txt <==
0 	 0.5000044565818457
 1 	 0.5003816796754106
 2 	 0.5003728282739414
 3 	 0.5003690634014065
 4 	 0.5003688032206517
 5 	 0.5003689229301792
 6 	 0.5003689831937131
 7 	 0.5003690124126359
 8 	 0.5003690327587005
 9 	 0.5003690329116897
 10  0.5003690360030065
 11  0.5003690374550167
 12  0.5003690381364527
 13  0.5003690384561278
 14  0.5003690386060663
 15  0.5003690386763872
 16  0.5003690387093662
 17  0.5003690387248325
 18  0.5003690387320862
 19  0.5003690387354879
 20  0.5003690387370832
 21  0.5003690387378313
 22  0.5003690387381822
 23  0.5003690387383467
 24  0.5003690387384239
 25  0.5003690387384603
 26  0.5003690387385088
 27  0.5003690387394986
 28  0.5003690387709221
 29  0.5003690397763558
 30  0.5003690719501775
 31  0.5003701015124463
 32  6.449938988687357e-05
 33  4.7406029724897826e-06
 34  4.739193165903776e-07
 35  1.1715390049493673e-07
 36  2.705607067150526e-08
 37  6.707512368309027e-09
 38  1.6768893864716482e-09
 39  4.1922416632640605e-10
 40  1.0480626895850916e-10
 41  2.6201595650905843e-11
 42  6.550402462781973e-12
 43  1.6376010592831815e-12
 44  4.094003202481063e-13
 45  1.023500869877975e-13
 46  2.5587522612340485e-14
 47  6.396880761217748e-15
 48  1.5992202038158617e-15
 49  3.998050526422483e-16
 50  9.995126337151702e-17
 51  2.49878158692386e-17
 52  6.2469539706033e-18
 53  1.5617384930623751e-18
 54  2.257700050607534e-19
 55  5.644250126888932e-20
 56  1.4110625317684774e-20
 57  8.889565910362547e-21
 58  8.104429771226174e-21
 59  8.093877689456147e-21
 60  8.091239669013629e-21
 61  8.090580163902996e-21
 62  8.090415287625338e-21
 63  8.090374068555925e-21



==> data/RSA-TjFree_m5_b2.txt <==
0 	 0.0018407005747896573
 1 	 0.23033613160364574
 2 	 0.17473660726790563
 3 	 0.13246389030681446
 4 	 0.10041844866913072
 5 	 0.07612593645991882
 6 	 0.05771064494648399
 7 	 0.04375066589597694
 8 	 0.033168101131882885
 9 	 0.025145834294585775
 10  0.019064438466312176
 11  0.014454348080362818
 12  0.010959602142627022
 13  0.008310359254343432
 14  0.006302062226128454
 15  0.004779643511191293
 16  0.003625551904706671
 17  0.002750676009468328
 18  0.00208746363727152
 19  0.0015847058712513602
 20  0.001203583048623174
 21  0.0009146673605018068
 22  0.0006956506291839959
 23  0.0005296218167333992
 24  0.0004037612653595921
 25  0.0003795468939053398
 26  0.00037954689393698767
 27  0.00037954689494971896
 28  0.0003795469273571203
 29  0.00037954796439396393
 30  0.0003795811495729608
 31  0.00038064307530085936
 32  0.04542079656589773
 33  0.01131075146234388
 34  0.002826971987873027
 35  0.0007067075971865995
 36  0.0001766626402723128
 37  4.4164653025191274e-05
 38  1.1041068724717328e-05
 39  2.760255937811411e-06
 40  6.900625826026281e-07
 41  1.7251547087173695e-07
 42  4.312884592734724e-08
 43  1.078220876511634e-08
 44  2.695551852576258e-09
 45  6.738879209169548e-10
 46  1.6847197496466806e-10
 47  4.2117993084819485e-11
 48  1.052949818937646e-11
 49  2.6323745371423856e-12
 50  6.580936330137255e-13
 51  1.6452340809486489e-13
 52  4.1130852003947437e-14
 53  1.0282712998522257e-14
 54  2.570678249323298e-15
 55  6.426695622925175e-16
 56  1.6066739056835346e-16
 57  4.016684764149296e-17
 58  1.0041711910299015e-17
 59  2.5104279775655003e-18
 60  6.27606994390221e-19
 61  1.565678848277081e-19
 62  4.413937373168967e-20
 63  2.1090868890569442e-20



==> data/RSA-TjFree_m5_b2_timing.txt <==
0 	 5.155461234712048e-05
 1 	 0.00043582680830180927
 2 	 0.000524072897736241
 3 	 0.0004795888183271773
 4 	 0.00044698961734371067
 5 	 0.0004228336620176175
 6 	 0.0004067640504350231
 7 	 0.00039458224810628225
 8 	 0.0003875918549215592
 9 	 0.0003828469901881835
 10  0.00037954689390431887
 11  0.00037954689390431887
 12  0.00037954689390431887
 13  0.00037954689390431887
 14  0.00037954689390431887
 15  0.00037954689390431887
 16  0.00037954689390431887
 17  0.00037954689390431887
 18  0.00037954689390431887
 19  0.00037954689390431887
 20  0.00037954689390431887
 21  0.00037954689390431887
 22  0.00037954689390431887
 23  0.00037954689390432
 24  0.0003795468939043508
 25  0.0003795468939053398
 26  0.00037954689393698767
 27  0.00037954689494971896
 28  0.0003795469273571203
 29  0.000379547964393964
 30  0.00037958114957296077
 31  0.00038064307530085936
 32  0.0005655596586727095
 33  6.44339409876724e-05
 34  8.58929804142735e-06
 35  1.1917289221952583e-06
 36  1.762850240017004e-07
 37  2.8734858767094666e-08
 38  5.259001031545306e-09
 39  1.0754989966938136e-09
 40  2.395364230130533e-10
 41  5.636397817243672e-11
 42  1.3688084025414392e-11
 43  3.3809437568322353e-12
 44  8.424255315113749e-13
 45  2.1060639716383314e-13
 46  5.265160107602582e-14
 47  1.3162900492054775e-14
 48  3.2907251508840928e-15
 49  8.226812912034958e-16
 50  2.0567032323601688e-16
 51  5.1417580863376266e-17
 52  1.2854395222638008e-17
 53  3.2135988065084195e-18
 54  8.033997017331774e-19
 55  2.0084992544654874e-19
 56  5.60611044603505e-20
 57  2.4344622489138357e-20
 58  1.7163162742084222e-20
 59  1.610063786590374e-20
 60  1.609799984546122e-20
 61  1.6097340340350588e-20
 62  1.609717546407293e-20
 63  1.6097134245003517e-20



==> data/SHA-160_m5_b2.txt <==
0 	 0.1497557481771974
 1 	 0.041127658189878985
 2 	 0.010431912946394938
 3 	 0.0025880289936139676
 4 	 0.0006473233172380762
 5 	 0.0001609494180627318
 6 	 4.0303989583137876e-05
 7 	 9.94932225132878e-06
 8 	 2.433304495809518e-06
 9 	 6.132831878269504e-07
 10  1.5878781861851164e-07
 11  3.946880001229721e-08
 12  9.851931235544114e-09
 13  2.383913591957077e-09
 14  6.162102393041771e-10
 15  1.526023568915313e-10
 16  3.98508228875518e-11
 17  2.1120943540372972e-11
 18  5.938271862952711e-11
 19  2.811031905928397e-10
 20  1.3797901450692447e-09
 21  6.785749217320944e-09
 22  3.3375311406392554e-08
 23  1.6415533759937797e-07
 24  8.073926604302903e-07
 25  3.971134450869481e-06
 26  1.9531895209973763e-05
 27  9.606698922571618e-05
 28  0.0004725023516507786
 29  0.00232398739790809
 30  0.011430456180305734
 31  0.0562203257244413




==> data/SHA-160_m5_b2_timing.txt <==
0 	 0
 1 	 0
 2 	 0
 3 	 0
 4 	 0
 5 	 0
 6 	 0
 7 	 0
 8 	 0
 9 	 0
 10  0
 11  0
 12  0
 13  0
 14  0
 15  0
 16  0
 17  0
 18  0
 19  0
 20  0
 21  0
 22  0
 23  0
 24  0
 25  0
 26  0
 27  0
 28  0
 29  0
 30  0
 31  0



